Robust Structure Identification and Room Segmentation of Cluttered Indoor Environments from Occupancy Grid Maps

Identifying the environment's structure, i.e., to detect core components as rooms and walls, can facilitate several tasks fundamental for the successful operation of indoor autonomous mobile robots, including semantic environment understanding. These robots often rely on 2D occupancy maps for core tasks such as localisation and motion and task planning. However, reliable identification of structure and room segmentation from 2D occupancy maps is still an open problem due to clutter (e.g., furniture and movable object), occlusions, and partial coverage. We propose a method for the RObust StructurE identification and ROom SEgmentation (ROSE^2 ) of 2D occupancy maps, which may be cluttered and incomplete. ROSE^2 identifies the main directions of walls and is resilient to clutter and partial observations, allowing to extract a clean, abstract geometrical floor-plan-like description of the environment, which is used to segment, i.e., to identify rooms in, the original occupancy grid map. ROSE^2 is tested in several real-world publicly-available cluttered maps obtained in different conditions. The results show how it can robustly identify the environment structure in 2D occupancy maps suffering from clutter and partial observations, while significantly improving room segmentation accuracy. Thanks to the combination of clutter removal and robust room segmentation ROSE^2 consistently achieves higher performance than the state-of-the-art methods, against which it is compared.

==> BREMEN.dat <==
$COV$ $geom$ $mor$ $dist$ $vor$
0.25	74.28	21.91	40.824	33.618
0.3	73.569	19.062	53.1	34.071
0.37	68.331	57.648	45.86	27.154
0.4	72.513	64.054	51.35	25.423
0.44	75.369	60.967	55.957	31.161
0.51	74.634	65.821	62.005	33.481
0.58	78.265	69.979	64.798	30.216
0.69	75.801	69.616	49.991	32.458
0.74	69.934	66.234	56.207	31.047
0.77	73.598	71.629	55.943	27.756
0.81	69.425	70.132	63.881	30.324
0.89	76.303	47.581	59.677	31.984
0.91	74.419	49.007	59.561	28.024
0.99	72.37	51.757	35.122	29.591
1	66.288	45.091	36.894	30.558


==> FR79.dat <==
$COV$ $geom$ $mor$ $dist$ $vor$
0.48	87.751	64.798	70.254	35.183
0.67	80.977	66.466	74.619	33.099
0.69	85.682	68.412	72.196	37.012
0.71	78.24	69.489	71.95	32.975
0.73	76.587	71.651	73.383	28.301
0.75	89.595	71.693	73.2	26.983
0.84	83.793	77.221	71.449	24.319
0.85	85.978	76.611	78.933	27.769
0.87	90.418	70.01	72.973	23.562
0.91	91.149	77.237	70.431	23.368
0.92	91.274	76.982	73.678	23.9
0.93	92.622	76.97	73.502	30.227
0.98	86.333	67.436	59.556	21.703
1	90.213	73.144	65.068	20.69


==> Robust Features Arxiv 2022/BREMEN.dat <==
$COV$ $geom$ $mor$ $dist$ $vor$
0.25	74.28	21.91	40.824	33.618
0.3	73.569	19.062	53.1	34.071
0.37	68.331	57.648	45.86	27.154
0.4	72.513	64.054	51.35	25.423
0.44	75.369	60.967	55.957	31.161
0.51	74.634	65.821	62.005	33.481
0.58	78.265	69.979	64.798	30.216
0.69	75.801	69.616	49.991	32.458
0.74	69.934	66.234	56.207	31.047
0.77	73.598	71.629	55.943	27.756
0.81	69.425	70.132	63.881	30.324
0.89	76.303	47.581	59.677	31.984
0.91	74.419	49.007	59.561	28.024
0.99	72.37	51.757	35.122	29.591
1	66.288	45.091	36.894	30.558


==> Robust Features Arxiv 2022/FR79.dat <==
$COV$ $geom$ $mor$ $dist$ $vor$
0.48	87.751	64.798	70.254	35.183
0.67	80.977	66.466	74.619	33.099
0.69	85.682	68.412	72.196	37.012
0.71	78.24	69.489	71.95	32.975
0.73	76.587	71.651	73.383	28.301
0.75	89.595	71.693	73.2	26.983
0.84	83.793	77.221	71.449	24.319
0.85	85.978	76.611	78.933	27.769
0.87	90.418	70.01	72.973	23.562
0.91	91.149	77.237	70.431	23.368
0.92	91.274	76.982	73.678	23.9
0.93	92.622	76.97	73.502	30.227
0.98	86.333	67.436	59.556	21.703
1	90.213	73.144	65.068	20.69

